On the Fair Comparison of Optimization Algorithms in Different Machines

An experimental comparison of two or more optimization algorithms requires the same computational resources to be assigned to each algorithm. When a maximum runtime is set as the stopping criterion, all algorithms need to be executed in the same machine if they are to use the same resources. Unfortunately, the implementation code of the algorithms is not always available, which means that running the algorithms to be compared in the same machine is not always possible. And even if they are available, some optimization algorithms might be costly to run, such as training large neural-networks in the cloud. In this paper, we consider the following problem: how do we compare the performance of a new optimization algorithm B with a known algorithm A in the literature if we only have the results (the objective values) and the runtime in each instance of algorithm A? Particularly, we present a methodology that enables a statistical analysis of the performance of algorithms executed in different machines. The proposed methodology has two parts. First, we propose a model that, given the runtime of an algorithm in a machine, estimates the runtime of the same algorithm in another machine. This model can be adjusted so that the probability of estimating a runtime longer than what it should be is arbitrarily low. Second, we introduce an adaptation of the one-sided sign test that uses a modified p-value and takes into account that probability. Such adaptation avoids increasing the probability of type I error associated with executing algorithms A and B in different machines.

==> images/corrected_alpha_values.csv <==
,0.05,0.01,0.001
2,-,-,-
3,-,-,-
4,-,-,-
5,0,-,-
6,0,-,-
7,0,-,-
8,1,0,-
9,1,0,-
10,1,0,-
11,2,1,-
12,2,1,0
13,2,1,0
14,3,2,0
15,3,2,0
16,4,2,1
17,4,3,1
18,4,3,1
19,5,3,2
20,5,4,2
21,5,4,2
22,6,4,3
23,6,5,3
24,7,5,3
25,7,5,4
26,7,6,4
27,8,6,4
28,8,6,5
29,9,7,5
30,9,7,5
31,10,8,6
32,10,8,6
33,10,8,6
34,11,9,7
35,11,9,7
36,12,10,7
37,12,10,8
38,12,10,8
39,13,11,8
40,13,11,9
41,14,12,9
42,14,12,9
43,15,12,10
44,15,13,10
45,15,13,11
46,16,14,11
47,16,14,11
48,17,14,12
49,17,15,12
50,18,15,12
51,18,16,13
52,18,16,13
53,19,16,14
54,19,17,14
55,20,17,14
56,20,18,15
57,21,18,15
58,21,18,15
59,21,19,16
60,22,19,16
61,22,20,17
62,23,20,17
63,23,20,17
64,24,21,18
65,24,21,18
66,25,22,19
67,25,22,19
68,25,23,19
69,26,23,20
70,26,23,20
71,27,24,21
72,27,24,21
73,28,25,21
74,28,25,22
75,28,25,22
76,29,26,23
77,29,26,23
78,30,27,23
79,30,27,24
80,31,28,24
81,31,28,25
82,32,28,25
83,32,29,25
84,32,29,26
85,33,30,26
86,33,30,27
87,34,31,27
88,34,31,27
89,35,31,28
90,35,32,28
91,36,32,29
92,36,33,29
93,36,33,29
94,37,34,30
95,37,34,30
96,38,34,31
97,38,35,31
98,39,35,31
99,39,36,32
100,40,36,32
101,40,37,33
102,41,37,33
103,41,37,34
104,41,38,34
105,42,38,34
106,42,39,35
107,43,39,35
108,43,40,36
109,44,40,36
110,44,40,36
111,45,41,37
112,45,41,37
113,45,42,38
114,46,42,38
115,46,43,38
116,47,43,39
117,47,44,39
118,48,44,40
119,48,44,40
120,49,45,41
121,49,45,41
122,50,46,41
123,50,46,42
124,50,47,42
125,51,47,43
126,51,47,43
127,52,48,44
128,52,48,44
129,53,49,44
130,53,49,45
131,54,50,45
132,54,50,46
133,54,50,46
134,55,51,46
135,55,51,47
136,56,52,47
137,56,52,48
138,57,53,48
139,57,53,49
140,58,54,49
141,58,54,49
142,59,54,50
143,59,55,50
144,59,55,51
145,60,56,51
146,60,56,52
147,61,57,52
148,61,57,52
149,62,58,53
150,62,58,53
151,63,58,54
152,63,59,54
153,64,59,55
154,64,60,55
155,65,60,55
156,65,61,56
157,65,61,56
158,66,62,57
159,66,62,57
160,67,62,57
161,67,63,58
162,68,63,58
163,68,64,59
164,69,64,59
165,69,65,60
166,70,65,60
167,70,66,60
168,70,66,61
169,71,66,61
170,71,67,62
171,72,67,62
172,72,68,63
173,73,68,63
174,73,69,64
175,74,69,64
176,74,70,64
177,75,70,65
178,75,70,65
179,75,71,66
180,76,71,66
181,76,72,67
182,77,72,67
183,77,73,67
184,78,73,68
185,78,74,68
186,79,74,69
187,79,74,69
188,80,75,70
189,80,75,70
190,81,76,70
191,81,76,71
192,81,77,71
193,82,77,72
194,82,78,72
195,83,78,73
196,83,78,73
197,84,79,73
198,84,79,74
199,85,80,74
200,85,80,75
201,86,81,75
202,86,81,76
203,87,82,76
204,87,82,76
205,87,82,77
206,88,83,77
207,88,83,78
208,89,84,78
209,89,84,79
210,90,85,79
211,90,85,80
212,91,86,80
213,91,86,80
214,92,87,81
215,92,87,81
216,93,87,82
217,93,88,82
218,93,88,83
219,94,89,83
220,94,89,83
221,95,90,84
222,95,90,84
223,96,91,85
224,96,91,85
225,97,91,86
226,97,92,86
227,98,92,87
228,98,93,87
229,99,93,87
230,99,94,88
231,99,94,88
232,100,95,89
233,100,95,89
234,101,96,90
235,101,96,90
236,102,96,90
237,102,97,91
238,103,97,91
239,103,98,92
240,104,98,92
241,104,99,93
242,105,99,93
243,105,100,94
244,105,100,94
245,106,100,94
246,106,101,95
247,107,101,95
248,107,102,96
249,108,102,96
250,108,103,97
251,109,103,97
252,109,104,97
253,110,104,98
254,110,105,98
255,111,105,99
256,111,105,99
257,111,106,100
258,112,106,100
259,112,107,101
260,113,107,101
261,113,108,101
262,114,108,102
263,114,109,102
264,115,109,103
265,115,110,103
266,116,110,104
267,116,110,104
268,117,111,105
269,117,111,105
270,118,112,105
271,118,112,106
272,118,113,106
273,119,113,107
274,119,114,107
275,120,114,108
276,120,115,108
277,121,115,109
278,121,115,109
279,122,116,109
280,122,116,110
281,123,117,110
282,123,117,111
283,124,118,111
284,124,118,112
285,124,119,112
286,125,119,113
287,125,120,113
288,126,120,113
289,126,120,114
290,127,121,114
291,127,121,115
292,128,122,115
293,128,122,116
294,129,123,116
295,129,123,116
296,130,124,117
297,130,124,117
298,131,125,118
299,131,125,118
300,131,125,119
301,132,126,119
302,132,126,120
303,133,127,120
304,133,127,120
305,134,128,121
306,134,128,121
307,135,129,122
308,135,129,122
309,136,130,123
310,136,130,123
311,137,130,124
312,137,131,124
313,138,131,125
314,138,132,125
315,138,132,125
316,139,133,126
317,139,133,126
318,140,134,127
319,140,134,127
320,141,135,128
321,141,135,128
322,142,135,129
323,142,136,129
324,143,136,129
325,143,137,130
326,144,137,130
327,144,138,131
328,145,138,131
329,145,139,132
330,145,139,132
331,146,140,133
332,146,140,133
333,147,141,133
334,147,141,134
335,148,141,134
336,148,142,135
337,149,142,135
338,149,143,136
339,150,143,136
340,150,144,137
341,151,144,137
342,151,145,137
343,152,145,138
344,152,146,138
345,152,146,139
346,153,146,139
347,153,147,140
348,154,147,140
349,154,148,141
350,155,148,141
351,155,149,141
352,156,149,142
353,156,150,142
354,157,150,143
355,157,151,143
356,158,151,144
357,158,152,144
358,159,152,145
359,159,152,145
360,159,153,146
361,160,153,146
362,160,154,146
363,161,154,147
364,161,155,147
365,162,155,148
366,162,156,148
367,163,156,149
368,163,157,149
369,164,157,150
370,164,157,150
371,165,158,150
372,165,158,151
373,166,159,151
374,166,159,152
375,167,160,152
376,167,160,153
377,167,161,153
378,168,161,154
379,168,162,154
380,169,162,154
381,169,163,155
382,170,163,155
383,170,163,156
384,171,164,156
385,171,164,157
386,172,165,157
387,172,165,158
388,173,166,158
389,173,166,159
390,174,167,159
391,174,167,159
392,174,168,160
393,175,168,160
394,175,169,161
395,176,169,161
396,176,169,162
397,177,170,162
398,177,170,163
399,178,171,163
400,178,171,163
401,179,172,164
402,179,172,164
403,180,173,165
404,180,173,165
405,181,174,166
406,181,174,166
407,182,174,167
408,182,175,167
409,182,175,168
410,183,176,168
411,183,176,168
412,184,177,169
413,184,177,169
414,185,178,170
415,185,178,170
416,186,179,171
417,186,179,171
418,187,180,172
419,187,180,172
420,188,180,173
421,188,181,173
422,189,181,173
423,189,182,174
424,189,182,174
425,190,183,175
426,190,183,175
427,191,184,176
428,191,184,176
429,192,185,177
430,192,185,177
431,193,186,177
432,193,186,178
433,194,186,178
434,194,187,179
435,195,187,179
436,195,188,180
437,196,188,180
438,196,189,181
439,197,189,181
440,197,190,182
441,197,190,182
442,198,191,182
443,198,191,183
444,199,192,183
445,199,192,184
446,200,192,184
447,200,193,185
448,201,193,185
449,201,194,186
450,202,194,186
451,202,195,187
452,203,195,187
453,203,196,187
454,204,196,188
455,204,197,188
456,205,197,189
457,205,198,189
458,205,198,190
459,206,198,190
460,206,199,191
461,207,199,191
462,207,200,192
463,208,200,192
464,208,201,192
465,209,201,193
466,209,202,193
467,210,202,194
468,210,203,194
469,211,203,195
470,211,204,195
471,212,204,196
472,212,205,196
473,213,205,196
474,213,205,197
475,213,206,197
476,214,206,198
477,214,207,198
478,215,207,199
479,215,208,199
480,216,208,200
481,216,209,200
482,217,209,201
483,217,210,201
484,218,210,201
485,218,211,202
486,219,211,202
487,219,211,203
488,220,212,203
489,220,212,204
490,221,213,204
491,221,213,205
492,221,214,205
493,222,214,206
494,222,215,206
495,223,215,206
496,223,216,207
497,224,216,207
498,224,217,208
499,225,217,208
500,225,217,209

